Multi-Constitutive Neural Network for Large Deformation Poromechanics Problem

In this paper, we study the problem of large-strain consolidation in poromechanics with deep neural networks (DNN). Given different material properties and different loading conditions, the goal is to predict pore pressure and settlement. We propose a novel method "multi-constitutive neural network" (MCNN) such that one model can solve several different constitutive laws. We introduce a one-hot encoding vector as an additional input vector, which is used to label the constitutive law we wish to solve. Then we build a DNN which takes $(\hat{X}, \hat{t})$ as input along with a constitutive law label and outputs the corresponding solution. It is the first time, to our knowledge, that we can evaluate multi-constitutive laws through only one training process while still obtaining good accuracies. We found that MCNN trained to solve multiple PDEs outperforms individual neural network solvers trained with PDE in some cases.

==> 1.txt <==
%\title{Physics-informed neural networks for multi-constitutive model assimilation with application to large deformation poromechanics}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.


% \author{%
%   Qi Zhang \\
%   Department of Civil and Environmental Engineering\\
%   Stanford University\\
%   Stanford, CA 94305 \\
%   \texttt{qzhang94@stanford.edu} \\
%   \And
%   Yilin Chen \\
%   Department of Civil and Environmental Engineering\\
%   Stanford University\\
%   Stanford, CA 94305 \\
%   \texttt{yilinc2@stanford.edu} \\
%   \AND
%   Ziyi Yang \\
%   Department of Mechanical Engineering\\
%   Stanford University\\
%   Stanford, CA 94305 \\
%   \texttt{ziyi.yang@stanford.edu} \\
%   \And
%   Eric Darve \\
%   Department of Mechanical Engineering\\
%   Stanford University\\
%   Stanford, CA 94305 \\
%   \texttt{darve@stanford.edu} \\
% }


\section{Multi-constitutive laws}
\label{poro}
We briefly review the multi-constitutive laws used in large-strain consolidation problem, and in order to eliminate the effect of choice of units in network training, we employ a non-dimensionalization technique, which means we describe everything in its dimensionless form. In this paper, three constitutive laws of hyper-elasticity are considered \cite{Holzapfel2000}, and here we give their forms after incorporating the momentum balance equation \cite{Zheng2019,Coussy2004}: (i) Saint-Venant Kirchhoff model
\small
\begin{equation}
  \label{S-V_K}
  \pd{\hat{p}}{\hat{X}} = \frac{3J^2 - 1}{2} \pd{J}{\hat{X}}\,,
\end{equation}
\normalsize
(ii) Modified Saint-Venant Kirchhoff model
\small
\begin{equation}
  \label{mS-V_K}
  \pd{\hat{p}}{\hat{X}} = \bracm{\hat{\gamma} \frac{1 - \log{J}}{J^2} + \hat{\mu} \bracs{3J^2 - 1}} \pd{J}{\hat{X}}\,,
\end{equation}
\normalsize
(iii) Neo-Hookean model
\small
\begin{equation}
  \label{N-H}
  \pd{\hat{p}}{\hat{X}} = \bracm{\hat{\gamma} \frac{1 - \log{J}}{J^2} + \hat{\mu} \bracs{1 + \frac{1}{J^2}}} \pd{J}{\hat{X}}\,,
\end{equation}
\normalsize
where in above three equations, $J$ is a measure of the deformation gradient, $\hat{p}$ is the dimensionless fluid (pore) pressure, $\hat{X} \in [0, 1]$ is the dimensionless coordinate, $\hat{\gamma}$ and $\hat{\mu}$ are the dimensionless Lam{\'{e}} constants. The mass balance equation is independent of multi-constitutive laws which is given as
\small
\begin{equation}
  \label{mass}
  \pd{J}{\hat{t}} - \frac{1}{\varphi_0^3} \pd{}{\hat{X}} \bracm{\frac{\bracs{J - 1 + \varphi_0}^3}{J^2} \pd{\hat{p}}{\hat{X}}} = 0\,,
\end{equation}
\normalsize
where $\hat{t}$ is the dimensionless time and $\varphi_0$ is the initial porosity. Note in Eq.~\eqref{mass}, we have considered the dynamic change of permeability through K-C equation \cite{Choo2018,Zheng2019}. Finally, we need to state the initial and boundary conditions. On the top surface ($\hat{X} = 0$), the surface overburden leads to a Dirichlet boundary condition $J = \bar{J}$ \cite{Zheng2019}, while at the bottom ($\hat{X} = 1$), the no-flow condition leads to $\partial J/\partial \hat{X} = 0$. The initial condition is $J = 1$ when $\hat{t} = 0$. To summarize, we have one governing Eq.~\eqref{mass} and three constitutive laws (with proper IC \& BCs), we want to build a model that could ensemble Eqs.~\eqref{S-V_K}\eqref{mS-V_K}\eqref{N-H} and solve Eq.~\eqref{mass} through simultaneous training. This is discussed in our next section.



\section{PINN for multi-constitutive laws assimilation}
\label{PINN}
The key novel points of our approach are shown in Fig.~\ref{Fig:01}, in which we introduce the one-hot encoding representation into PINN for the first time, and we use (1, 0, 0), (0, 1, 0), (0, 0, 1) to represent Model 1, Model 2, and Model 3, respectively. Therefore, the dimension of each sample in one batch is 5 ($\hat{X}$, $\hat{t}$, one-hot encoding vector whose length is 3). The network output $J$ (after possible final transformation) can be substituted into three PDEs to calculate the 3 by 1 residual vector through automatic differentiation (AD) \cite{Baydin2017,Xu2020,Huang2020}. The final scalar PDE loss of one sample is just the magnitude of inner product of this residual vector with the same one-hot encoding representation of this sample. The other loss terms and network architecture are quite standard which are omitted here, please refer to \cite{He2020,Berg2018} for detailed explanations. Through this redesign of PINN, we are able to assimilate multi-constitutive laws and solve the governing differential equations through simultaneous training.

\begin{figure}[htb]
	\begin{center}
	\includegraphics[width = 0.99\textwidth]{NN.pdf}
	\end{center}
	\caption
	{\label{Fig:01}
A schematic diagram of PINN for multi-constitutive laws assimilation through one-hot encoding. The $\sigma$ in the neural networks represents both the bias and the activation function. The weights are associated with the arrows in the neural networks. We could perform another transformation to the original network output to get our final $J$. Time and spatial derivatives of $J$ are computed through AD \cite{Baydin2017,Xu2020,Huang2020}.}
\end{figure}

% \section{Results and discussions}
% \label{results}
% The PINN hyper-parameters used in this study are given as follows: For the training set, we randomly select 1500 different points from the interior of domain, 750 points from the top and bottom boundaries with different $\hat{t}$, 750 points at $\hat{t} = 0$ with different $\hat{X}$. All the 3000 training points are randomly assigned one of the three one-hot encodings mentioned in Sec.~\ref{PINN}. We use 40000 grid points to make predictions and plot $J$ as a function of $\hat{X}$ and $\hat{t}$. For the architecture of the neural network, it contains 5 hidden layers with 50 neurons each, and we use hyperbolic tangent \texttt{tanh} as our activation function in hidden layers, the output activation is linear activation while we multiply the original network output with $\hat{X}$ and add with $\bar{J}$ as our final output, because in this way our output could automatically satisfy the Dirichlet boundary condition at $\hat{X} = 0$. The network is initialized through the Glorot normal initializer. For the optimization procedure \cite{Boyd2004}, we run Adam \cite{Kingma2014} for $10^5$ epochs with learning rate $5 \times 10^{-4}$.

% Figure~\ref{Fig:02}a shows the evolution of the total loss, from which we can see the loss is almost stable when the number of epochs is very large. We further compare the PINN results with the reference ``TRUE'' results, and a good match is achieved for all the three models while we only need to train the PINN \textit{once}. Here the reference solution is obtained from conditionally stable finite difference algorithm \cite{Zheng2019,Selvadurai2016} with $\Delta \hat{t} = 10^{-5}$ and $\Delta \hat{X} = 0.02$. Our discretization is second-order accurate in space and first-order accurate in time. From the definition of $J$, we can further do a trapezoidal numerical integration to obtain the dimensionless settlement $\hat{U} = U/L$ on top, and the results are shown in Fig.~\ref{Fig:02}b. From nonlinear solid mechanics, we know the Saint-Venant Kirchhoff model (Model 1) is not recommended for the large compressive strains \cite{Holzapfel2000,Zheng2019}, and that's why we have observed larger error for the red lines in Fig.~\ref{Fig:02}b. The other two models circumvent this serious drawback of Model 1 when used for large compressive strains \cite{Holzapfel2000}. Finally, we could extend the traditional one-hot encoding (a single high bit) to the fractional one-hot encoding and call the previous ``trained (saved)'' PINN to make predictions directly, see Fig.~\ref{Fig:03}. We think these results represent a complex mapping from above three well-established models and may help us discover \textit{new} constitutive laws.

% \begin{figure}[htb]
%   \begin{center}
%     \begin{tabular}{cc}
%   \includegraphics[width = 0.4\textwidth]{./loss2_hist.png} & \includegraphics[width = 0.4\textwidth]{./Sett-all.png} \\
%   (a)  & (b) 
%     \end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Fig:02}
%   (a) Evolution of the total loss in the training process of PINN. (b) A comparison between PINN results with reference results for dimensionless settlement $\hat{U}$ of all the three models.}
% \end{figure}

% \begin{figure}[htb]
%   \begin{center}
%     \begin{tabular}{cc}
%   \includegraphics[width = 0.4\textwidth]{./JPINN-general1.png} & \includegraphics[width = 0.4\textwidth]{./JPINN-general2.png} \\
%     & \\
%   \includegraphics[width = 0.4\textwidth]{./JPINN-general3.png} & \includegraphics[width = 0.4\textwidth]{./JPINN-general4.png}
%     \end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Fig:03}
%   Contour of $J$ as a function of $\hat{X}$ and $\hat{t}$ for 4 different fractional one-hot encodings, and these results are unique to our novel PINN and cannot be generated from any known constitutive laws.}
% \end{figure}


% \section{Closure}

% In this paper, we propose novel PINN to assimilate multi-constitutive model, and we have applied it to the large deformation poromechanics whose formulation is always highly-nonlinear. We show that through only one training process, our PINN could distinguish among three different constitutive models quite well, and for constitutive models that are suitable for large compressive strains, the PINN results are pretty accurate, which opens the path for endowing deep learning with the powerful capacity to model the world around us. For future work, we would like to try inverse problems using PINN and to develop some training points selection strategy similar to the adaptive re-meshing in mesh-based methods to achieve better accuracy.

% \section*{Broader impact}

% As described and benchmarked in this paper, our PINN should have neutral societal consequences. The large deformation poromechanics is a standard academic topic in the field of geomechanics and does not involve any human subjects. There is no bias in our algorithm and the outcome of the prediction, and our training set is also objective. Generally speaking, the machine learning in physical sciences should benefit everyone, but you still need to derive everything correctly (e.g., in Sec.~\ref{poro}) and spend a lot of time tuning parameters, in order to obtain satisfying results.



% \section*{References}

% References follow the acknowledgments. Use unnumbered first-level heading for
% the references. Any choice of citation style is acceptable as long as you are
% consistent. It is permissible to reduce the font size to \verb+small+ (9 point)
% when listing the references.
% {\bf Note that the Reference section does not count towards the eight pages of content that are allowed.}
